Better Regularization for Sequential Decision Spaces: Fast Convergence Rates for Nash, Correlated, and Team Equilibria

We study the application of iterative first-order methods to the problem of computing equilibria of large-scale two-player extensive-form games. First-order methods must typically be instantiated with a regularizer that serves as a distance-generating function for the decision sets of the players. For the case of two-player zero-sum games, the state-of-the-art theoretical convergence rate for Nash equilibrium is achieved by using the dilated entropy function. In this paper, we introduce a new entropy-based distance-generating function for two-player zero-sum games, and show that this function achieves significantly better strong convexity properties than the dilated entropy, while maintaining the same easily-implemented closed-form proximal mapping. Extensive numerical simulations show that these superior theoretical properties translate into better numerical performance as well. We then generalize our new entropy distance function, as well as general dilated distance functions, to the scaled extension operator. The scaled extension operator is a way to recursively construct convex sets, which generalizes the decision polytope of extensive-form games, as well as the convex polytopes corresponding to correlated and team equilibria. By instantiating first-order methods with our regularizers, we develop the first accelerated first-order methods for computing correlated equilibra and ex-ante coordinated team equilibria. Our methods have a guaranteed $1/T$ rate of convergence, along with linear-time proximal updates.

==> game_stats.txt <==
[32mLoading:[0m 
[32mLoading:[0m 0 packages loaded
[32mAnalyzing:[0m target //experiments/global_dgf:game_stats (0 packages loaded, 0 targets configured)
[32mINFO: [0mAnalyzed target //experiments/global_dgf:game_stats (0 packages loaded, 0 targets configured).
[32mINFO: [0mFound 1 target...
[32m[0 / 1][0m [Prepa] BazelWorkspaceStatusAction stable-status.txt
Target //experiments/global_dgf:game_stats up-to-date:
  bazel-bin/experiments/global_dgf/game_stats
[32mINFO: [0mElapsed time: 0.068s, Critical Path: 0.01s
[32mINFO: [0m1 process: 1 internal.
[32mINFO:[0m Build completed successfully, 1 total action
[32mINFO: [0mRunning command line: bazel-bin/experiments/global_dgf/game_stats /home/gfarina/research/libef/game_instances/bs_0sum_2x3_3turns_1shipL2v4.game /home/gfarina/research/libef/game_instances/bs_0sum_2x3_4turns_1shipL2v4.game /home/gfarina/research/libef/game_instances/goofspiel_2pl_4ranks.game /home/gfarina/research/libef/game_instances/kuhn_2pl_3ranks.game /home/gfarina/research/libef/game_instances/ld_2pl_6faces.game /home/gfarina/research/libef/game_instances/leduc_2pl_3ranks.game /home/gfarina/research/libef/game_instances/leduc_2pl_13ranks.game /home/gfarina/research/libef/game_instances/river_endgame7.game /home/gfarina/research/libef/game_instances/search_game_4turns_0sum.game /home/gfarina/research/libef/game_instances/search_game_6turns_0sum.game
[32mINFO:[0m Build completed successfully, 1 total action
[0m[1613119953.981|>INFO] [game_stats] ===========================================
[1613119953.981|>INFO] [game_stats] Loading game file /home/gfarina/research/libef/game_instances/bs_0sum_2x3_3turns_1shipL2v4.game
[1613119954.234|>INFO] [game] === Treeplex for player 1
[1613119954.234|>INFO] [game]     Number of INFOSETS :     18152
[1613119954.234|>INFO] [game]     Number of SEQUENCES:     73130
[1613119954.234|>INFO] [game]     Max INFOSET SIZE   :         7
[1613119954.234|>INFO] [game] === Treeplex for player 2
[1613119954.234|>INFO] [game]     Number of INFOSETS :     62875
[1613119954.234|>INFO] [game]     Number of SEQUENCES:    253940
[1613119954.234|>INFO] [game]     Max INFOSET SIZE   :         7
[1613119954.234|>INFO] [game] === Payoff matrix
[1613119954.234|>INFO] [game]     Number of ENTRIES  :    552132
[1613119954.240|>INFO] [dilated_entropy_regularizer] Constructed DILATED entropy regularizer for player 1
[1613119954.240|>INFO] [dilated_entropy_regularizer]   ** Weight statistics: avg = 3.293891   median = 2.000000   max = 2894.000000
[1613119954.242|>INFO] [dilated_entropy_regularizer] Constructed DILATED entropy regularizer for player 2
[1613119954.242|>INFO] [dilated_entropy_regularizer]   ** Weight statistics: avg = 3.293403   median = 2.000000   max = 10166.000000
[1613119954.243|>INFO] [global_entropy_regularizer] Constructed GLOBAL entropy regularizer for player 1
[1613119954.243|>INFO] [global_entropy_regularizer]   ** Weight statistics: avg = 1.242109   median = 1.000000   max = 99.000000
[1613119954.246|>INFO] [global_entropy_regularizer] Constructed GLOBAL entropy regularizer for player 2
[1613119954.246|>INFO] [global_entropy_regularizer]   ** Weight statistics: avg = 1.241825   median = 1.000000   max = 352.000000
[1613119954.266|>INFO] [game_stats] ===========================================
[1613119954.266|>INFO] [game_stats] Loading game file /home/gfarina/research/libef/game_instances/bs_0sum_2x3_4turns_1shipL2v4.game
[1613119955.866|>INFO] [game] === Treeplex for player 1
[1613119955.866|>INFO] [game]     Number of INFOSETS :    316520
[1613119955.866|>INFO] [game]     Number of SEQUENCES:    968234
[1613119955.866|>INFO] [game]     Max INFOSET SIZE   :         7
[1613119955.866|>INFO] [game] === Treeplex for player 2
[1613119955.866|>INFO] [game]     Number of INFOSETS :    734203
[1613119955.866|>INFO] [game]     Number of SEQUENCES:   2267924
[1613119955.866|>INFO] [game]     Max INFOSET SIZE   :         7
[1613119955.866|>INFO] [game] === Payoff matrix
[1613119955.866|>INFO] [game]     Number of ENTRIES  :   3487428
[1613119955.912|>INFO] [dilated_entropy_regularizer] Constructed DILATED entropy regularizer for player 1
[1613119955.915|>INFO] [dilated_entropy_regularizer]   ** Weight statistics: avg = 3.753261   median = 2.000000   max = 27470.000000
[1613119955.928|>INFO] [dilated_entropy_regularizer] Constructed DILATED entropy regularizer for player 2
[1613119955.936|>INFO] [dilated_entropy_regularizer]   ** Weight statistics: avg = 3.739435   median = 2.000000   max = 65462.000000
[1613119955.947|>INFO] [global_entropy_regularizer] Constructed GLOBAL entropy regularizer for player 1
[1613119955.950|>INFO] [global_entropy_regularizer]   ** Weight statistics: avg = 1.330528   median = 1.000000   max = 483.000000
[1613119955.975|>INFO] [global_entropy_regularizer] Constructed GLOBAL entropy regularizer for player 2
[1613119955.983|>INFO] [global_entropy_regularizer]   ** Weight statistics: avg = 1.327850   median = 1.000000   max = 1216.000000
[1613119956.117|>INFO] [game_stats] ===========================================
[1613119956.117|>INFO] [game_stats] Loading game file /home/gfarina/research/libef/game_instances/goofspiel_2pl_4ranks.game
[1613119956.122|>INFO] [game] === Treeplex for player 1
[1613119956.122|>INFO] [game]     Number of INFOSETS :     17476
[1613119956.122|>INFO] [game]     Number of SEQUENCES:     21329
[1613119956.122|>INFO] [game]     Max INFOSET SIZE   :         4
[1613119956.122|>INFO] [game] === Treeplex for player 2
[1613119956.122|>INFO] [game]     Number of INFOSETS :     17476
[1613119956.122|>INFO] [game]     Number of SEQUENCES:     21329
[1613119956.122|>INFO] [game]     Max INFOSET SIZE   :         4
[1613119956.122|>INFO] [game] === Payoff matrix
[1613119956.122|>INFO] [game]     Number of ENTRIES  :     13824
[1613119956.123|>INFO] [dilated_entropy_regularizer] Constructed DILATED entropy regularizer for player 1
[1613119956.123|>INFO] [dilated_entropy_regularizer]   ** Weight statistics: avg = 6.911598   median = 2.000000   max = 23442.000000
[1613119956.123|>INFO] [dilated_entropy_regularizer] Constructed DILATED entropy regularizer for player 2
[1613119956.123|>INFO] [dilated_entropy_regularizer]   ** Weight statistics: avg = 6.911598   median = 2.000000   max = 23442.000000
[1613119956.124|>INFO] [global_entropy_regularizer] Constructed GLOBAL entropy regularizer for player 1
[1613119956.124|>INFO] [global_entropy_regularizer]   ** Weight statistics: avg = 1.697831   median = 1.000000   max = 917.000000
[1613119956.124|>INFO] [global_entropy_regularizer] Constructed GLOBAL entropy regularizer for player 2
[1613119956.124|>INFO] [global_entropy_regularizer]   ** Weight statistics: avg = 1.697831   median = 1.000000   max = 917.000000
[1613119956.125|>INFO] [game_stats] ===========================================
[1613119956.125|>INFO] [game_stats] Loading game file /home/gfarina/research/libef/game_instances/kuhn_2pl_3ranks.game
[1613119956.125|>INFO] [game] === Treeplex for player 1
[1613119956.125|>INFO] [game]     Number of INFOSETS :         6
[1613119956.125|>INFO] [game]     Number of SEQUENCES:        13
[1613119956.125|>INFO] [game]     Max INFOSET SIZE   :         2
[1613119956.125|>INFO] [game] === Treeplex for player 2
[1613119956.125|>INFO] [game]     Number of INFOSETS :         6
[1613119956.125|>INFO] [game]     Number of SEQUENCES:        13
[1613119956.125|>INFO] [game]     Max INFOSET SIZE   :         2
[1613119956.125|>INFO] [game] === Payoff matrix
[1613119956.125|>INFO] [game]     Number of ENTRIES  :        30
[1613119956.125|>INFO] [dilated_entropy_regularizer] Constructed DILATED entropy regularizer for player 1
[1613119956.125|>INFO] [dilated_entropy_regularizer]   ** Weight statistics: avg = 8.857143   median = 6.000000   max = 38.000000
[1613119956.125|>INFO] [dilated_entropy_regularizer] Constructed DILATED entropy regularizer for player 2
[1613119956.125|>INFO] [dilated_entropy_regularizer]   ** Weight statistics: avg = 5.428571   median = 2.000000   max = 26.000000
[1613119956.125|>INFO] [global_entropy_regularizer] Constructed GLOBAL entropy regularizer for player 1
[1613119956.125|>INFO] [global_entropy_regularizer]   ** Weight statistics: avg = 2.285714   median = 2.000000   max = 7.000000
[1613119956.125|>INFO] [global_entropy_regularizer] Constructed GLOBAL entropy regularizer for player 2
[1613119956.125|>INFO] [global_entropy_regularizer]   ** Weight statistics: avg = 1.857143   median = 1.000000   max = 7.000000
[1613119956.125|>INFO] [game_stats] ===========================================
[1613119956.125|>INFO] [game_stats] Loading game file /home/gfarina/research/libef/game_instances/ld_2pl_6faces.game
[1613119956.181|>INFO] [game] === Treeplex for player 1
[1613119956.181|>INFO] [game]     Number of INFOSETS :     12288
[1613119956.181|>INFO] [game]     Number of SEQUENCES:     24571
[1613119956.181|>INFO] [game]     Max INFOSET SIZE   :        12
[1613119956.181|>INFO] [game] === Treeplex for player 2
[1613119956.181|>INFO] [game]     Number of INFOSETS :     12288
[1613119956.181|>INFO] [game]     Number of SEQUENCES:     24571
[1613119956.181|>INFO] [game]     Max INFOSET SIZE   :        12
[1613119956.181|>INFO] [game] === Payoff matrix
[1613119956.181|>INFO] [game]     Number of ENTRIES  :    147420
[1613119956.182|>INFO] [dilated_entropy_regularizer] Constructed DILATED entropy regularizer for player 1
[1613119956.182|>INFO] [dilated_entropy_regularizer]   ** Weight statistics: avg = 15.555537   median = 2.000000   max = 65546.000000
[1613119956.182|>INFO] [dilated_entropy_regularizer] Constructed DILATED entropy regularizer for player 2
[1613119956.182|>INFO] [dilated_entropy_regularizer]   ** Weight statistics: avg = 14.219709   median = 2.000000   max = 65522.000000
[1613119956.182|>INFO] [global_entropy_regularizer] Constructed GLOBAL entropy regularizer for player 1
[1613119956.182|>INFO] [global_entropy_regularizer]   ** Weight statistics: avg = 2.043372   median = 1.000000   max = 1399.000000
[1613119956.183|>INFO] [global_entropy_regularizer] Constructed GLOBAL entropy regularizer for player 2
[1613119956.183|>INFO] [global_entropy_regularizer]   ** Weight statistics: avg = 2.069737   median = 1.000000   max = 2257.000000
[1613119956.187|>INFO] [game_stats] ===========================================
[1613119956.187|>INFO] [game_stats] Loading game file /home/gfarina/research/libef/game_instances/leduc_2pl_3ranks.game
[1613119956.187|>INFO] [game] === Treeplex for player 1
[1613119956.187|>INFO] [game]     Number of INFOSETS :       144
[1613119956.187|>INFO] [game]     Number of SEQUENCES:       337
[1613119956.187|>INFO] [game]     Max INFOSET SIZE   :         3
[1613119956.187|>INFO] [game] === Treeplex for player 2
[1613119956.187|>INFO] [game]     Number of INFOSETS :       144
[1613119956.187|>INFO] [game]     Number of SEQUENCES:       337
[1613119956.187|>INFO] [game]     Max INFOSET SIZE   :         3
[1613119956.187|>INFO] [game] === Payoff matrix
[1613119956.187|>INFO] [game]     Number of ENTRIES  :      1116
[1613119956.187|>INFO] [dilated_entropy_regularizer] Constructed DILATED entropy regularizer for player 1
[1613119956.187|>INFO] [dilated_entropy_regularizer]   ** Weight statistics: avg = 11.765517   median = 2.000000   max = 686.000000
[1613119956.187|>INFO] [dilated_entropy_regularizer] Constructed DILATED entropy regularizer for player 2
[1613119956.187|>INFO] [dilated_entropy_regularizer]   ** Weight statistics: avg = 16.565517   median = 2.000000   max = 1202.000000
[1613119956.187|>INFO] [global_entropy_regularizer] Constructed GLOBAL entropy regularizer for player 1
[1613119956.187|>INFO] [global_entropy_regularizer]   ** Weight statistics: avg = 2.117241   median = 1.000000   max = 43.000000
[1613119956.187|>INFO] [global_entropy_regularizer] Constructed GLOBAL entropy regularizer for player 2
[1613119956.187|>INFO] [global_entropy_regularizer]   ** Weight statistics: avg = 2.696552   median = 1.000000   max = 91.000000
[1613119956.187|>INFO] [game_stats] ===========================================
[1613119956.187|>INFO] [game_stats] Loading game file /home/gfarina/research/libef/game_instances/leduc_2pl_13ranks.game
[1613119956.221|>INFO] [game] === Treeplex for player 1
[1613119956.221|>INFO] [game]     Number of INFOSETS :      2574
[1613119956.221|>INFO] [game]     Number of SEQUENCES:      6007
[1613119956.221|>INFO] [game]     Max INFOSET SIZE   :         3
[1613119956.221|>INFO] [game] === Treeplex for player 2
[1613119956.221|>INFO] [game]     Number of INFOSETS :      2574
[1613119956.221|>INFO] [game]     Number of SEQUENCES:      6007
[1613119956.221|>INFO] [game]     Max INFOSET SIZE   :         3
[1613119956.221|>INFO] [game] === Payoff matrix
[1613119956.221|>INFO] [game]     Number of ENTRIES  :     98956
[1613119956.221|>INFO] [dilated_entropy_regularizer] Constructed DILATED entropy regularizer for player 1
[1613119956.221|>INFO] [dilated_entropy_regularizer]   ** Weight statistics: avg = 12.056699   median = 2.000000   max = 12326.000000
[1613119956.221|>INFO] [dilated_entropy_regularizer] Constructed DILATED entropy regularizer for player 2
[1613119956.221|>INFO] [dilated_entropy_regularizer]   ** Weight statistics: avg = 17.064854   median = 2.000000   max = 21842.000000
[1613119956.221|>INFO] [global_entropy_regularizer] Constructed GLOBAL entropy regularizer for player 1
[1613119956.221|>INFO] [global_entropy_regularizer]   ** Weight statistics: avg = 2.130874   median = 1.000000   max = 703.000000
[1613119956.221|>INFO] [global_entropy_regularizer] Constructed GLOBAL entropy regularizer for player 2
[1613119956.221|>INFO] [global_entropy_regularizer]   ** Weight statistics: avg = 2.726602   median = 1.000000   max = 1561.000000
[1613119956.224|>INFO] [game_stats] ===========================================
[1613119956.224|>INFO] [game_stats] Loading game file /home/gfarina/research/libef/game_instances/river_endgame7.game
[1613119978.875|>INFO] [game] === Treeplex for player 1
[1613119978.875|>INFO] [game]     Number of INFOSETS :     14694
[1613119978.875|>INFO] [game]     Number of SEQUENCES:     43135
[1613119978.875|>INFO] [game]     Max INFOSET SIZE   :         7
[1613119978.875|>INFO] [game] === Treeplex for player 2
[1613119978.875|>INFO] [game]     Number of INFOSETS :     29326
[1613119978.875|>INFO] [game]     Number of SEQUENCES:     86087
[1613119978.875|>INFO] [game]     Max INFOSET SIZE   :         5
[1613119978.875|>INFO] [game] === Payoff matrix
[1613119978.875|>INFO] [game]     Number of ENTRIES  :  54200135
[1613119979.477|>INFO] [dilated_entropy_regularizer] Constructed DILATED entropy regularizer for player 1
[1613119979.477|>INFO] [dilated_entropy_regularizer]   ** Weight statistics: avg = 7.677033   median = 2.000000   max = 47402.000000
[1613119979.478|>INFO] [dilated_entropy_regularizer] Constructed DILATED entropy regularizer for player 2
[1613119979.478|>INFO] [dilated_entropy_regularizer]   ** Weight statistics: avg = 8.064309   median = 2.000000   max = 124874.000000
[1613119979.478|>INFO] [global_entropy_regularizer] Constructed GLOBAL entropy regularizer for player 1
[1613119979.478|>INFO] [global_entropy_regularizer]   ** Weight statistics: avg = 1.774141   median = 1.000000   max = 4267.000000
[1613119979.480|>INFO] [global_entropy_regularizer] Constructed GLOBAL entropy regularizer for player 2
[1613119979.480|>INFO] [global_entropy_regularizer]   ** Weight statistics: avg = 2.032223   median = 1.000000   max = 17975.000000
[1613119981.150|>INFO] [game_stats] ===========================================
[1613119981.150|>INFO] [game_stats] Loading game file /home/gfarina/research/libef/game_instances/search_game_4turns_0sum.game
[1613119981.155|>INFO] [game] === Treeplex for player 1
[1613119981.155|>INFO] [game]     Number of INFOSETS :        34
[1613119981.155|>INFO] [game]     Number of SEQUENCES:        52
[1613119981.155|>INFO] [game]     Max INFOSET SIZE   :         7
[1613119981.155|>INFO] [game] === Treeplex for player 2
[1613119981.155|>INFO] [game]     Number of INFOSETS :       348
[1613119981.155|>INFO] [game]     Number of SEQUENCES:      2029
[1613119981.155|>INFO] [game]     Max INFOSET SIZE   :         9
[1613119981.155|>INFO] [game] === Payoff matrix
[1613119981.155|>INFO] [game]     Number of ENTRIES  :     15898
[1613119981.155|>INFO] [dilated_entropy_regularizer] Constructed DILATED entropy regularizer for player 1
[1613119981.155|>INFO] [dilated_entropy_regularizer]   ** Weight statistics: avg = 8.285714   median = 6.000000   max = 62.000000
[1613119981.155|>INFO] [dilated_entropy_regularizer] Constructed DILATED entropy regularizer for player 2
[1613119981.155|>INFO] [dilated_entropy_regularizer]   ** Weight statistics: avg = 3.123209   median = 2.000000   max = 62.000000
[1613119981.155|>INFO] [global_entropy_regularizer] Constructed GLOBAL entropy regularizer for player 1
[1613119981.155|>INFO] [global_entropy_regularizer]   ** Weight statistics: avg = 1.942857   median = 2.000000   max = 5.000000
[1613119981.155|>INFO] [global_entropy_regularizer] Constructed GLOBAL entropy regularizer for player 2
[1613119981.155|>INFO] [global_entropy_regularizer]   ** Weight statistics: avg = 1.212034   median = 1.000000   max = 5.000000
[1613119981.156|>INFO] [game_stats] ===========================================
[1613119981.156|>INFO] [game_stats] Loading game file /home/gfarina/research/libef/game_instances/search_game_6turns_0sum.game
[1613119981.203|>INFO] [game] === Treeplex for player 1
[1613119981.203|>INFO] [game]     Number of INFOSETS :        58
[1613119981.203|>INFO] [game]     Number of SEQUENCES:        78
[1613119981.203|>INFO] [game]     Max INFOSET SIZE   :         7
[1613119981.203|>INFO] [game] === Treeplex for player 2
[1613119981.203|>INFO] [game]     Number of INFOSETS :     11830
[1613119981.203|>INFO] [game]     Number of SEQUENCES:     68951
[1613119981.203|>INFO] [game]     Max INFOSET SIZE   :         9
[1613119981.203|>INFO] [game] === Payoff matrix
[1613119981.203|>INFO] [game]     Number of ENTRIES  :    118514
[1613119981.203|>INFO] [dilated_entropy_regularizer] Constructed DILATED entropy regularizer for player 1
[1613119981.203|>INFO] [dilated_entropy_regularizer]   ** Weight statistics: avg = 19.423729   median = 6.000000   max = 254.000000
[1613119981.203|>INFO] [dilated_entropy_regularizer] Constructed DILATED entropy regularizer for player 2
[1613119981.203|>INFO] [dilated_entropy_regularizer]   ** Weight statistics: avg = 3.054856   median = 2.000000   max = 254.000000
[1613119981.203|>INFO] [global_entropy_regularizer] Constructed GLOBAL entropy regularizer for player 1
[1613119981.203|>INFO] [global_entropy_regularizer]   ** Weight statistics: avg = 2.508475   median = 2.000000   max = 7.000000
[1613119981.204|>INFO] [global_entropy_regularizer] Constructed GLOBAL entropy regularizer for player 2
[1613119981.204|>INFO] [global_entropy_regularizer]   ** Weight statistics: avg = 1.207337   median = 1.000000   max = 7.000000

